Neutrino emission from the collapse of $\sim 10^4$ $M_\odot$ population III supermassive stars

We calculate the neutrino signal from Population III supermassive star collapse using a neutrino transfer code originally developed for core collapse supernovae and massive star collapse. Using this code, we are able to investigate the supermassive star mass range thought to undergo neutrino trapping ($\sim 10^4$ M$_\odot$), a mass range which has been neglected by previous works because of the difficulty of neutrino transfer. For models in this mass range, we observe a neutrino-sphere with a large radius and low density compared to typical massive star neutrino-spheres. We calculate the neutrino light-curve emitted from this neutrino-sphere. The resulting neutrino luminosity is significantly lower than the results of a previous analytical model. We briefly discuss the possibility of detecting a neutrino burst from a supermassive star or the neutrino background from many supermassive stars and conclude that the former is unlikely with current technology, unless the SMS collapse is located as close as 1 Mpc, while the latter is also unlikely even under very generous assumptions. However, the supermassive star neutrino background is still of interest as it may serve as a source of noise in proposed dark matter direct detection experiments.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
